Predicting Energy Demand with Tensor Factor Models

Hourly consumption from multiple providers displays pronounced intra-day, intra-week, and annual seasonalities, as well as strong cross-sectional correlations. We introduce a novel approach for forecasting high-dimensional U.S. electricity demand data by accounting for multiple seasonal patterns via tensor factor models. To this end, we restructure the hourly electricity demand data into a sequence of weekly tensors. Each weekly tensor is a three-mode array whose dimensions correspond to the hours of the day, the days of the week, and the number of providers. This multi-dimensional representation enables a factor decomposition that distinguishes among the various seasonal patterns along each mode: factor loadings over the hour dimension highlight intra-day cycles, factor loadings over the day dimension capture differences across weekdays and weekends, and factor loadings over the provider dimension reveal commonalities and shared dynamics among the different entities. We rigorously compare the predictive performance of our tensor factor model against several benchmarks, including traditional vector factor models and cutting-edge functional time series methods. The results consistently demonstrate that the tensor-based approach delivers superior forecasting accuracy at different horizons and provides interpretable factors that align with domain knowledge. Beyond its empirical advantages, our framework offers a systematic way to gain insight into the underlying processes that shape electricity demand patterns. In doing so, it paves the way for more nuanced, data-driven decision-making and can be adapted to address similar challenges in other high-dimensional time series applications.

==> images_and_tables/appendix_1.txt <==
\begin{table}[h!]
    \centering
    \small
    \begin{tabular}{lccccccccc}
        \toprule
        \textbf{Week Ahead} & AEP & COMED & DAYTON & DEOK & DOM & DUQ & FE & PJME & PJMW \\
        \midrule
        \multicolumn{10}{c}{\bf{\textit{rel}MAE}} \\
        \midrule
        Week    & 0.5370 & 0.5344 & 0.5412 & 0.5783 & 0.5715 & 0.5863 & 0.5390 & 0.5267 & 0.5497 \\
        Month   & 0.5877 & 0.6003 & 0.5626 & 0.6141 & 0.5996 & 0.6759 & 0.5741 & 0.5778 & 0.5908 \\
        Quarter  & 0.5907 & 0.5894 & 0.5499 & 0.6093 & 0.5939 & 0.6840 & 0.5552 & 0.5658 & 0.6019 \\
        Semester  & 0.6021 & 0.6038 & 0.5637 & 0.6263 & 0.6136 & 0.7012 & 0.5657 & 0.5812 & 0.6067 \\
        \midrule
        \multicolumn{10}{c}{\bf{\textit{rel}MSE \textit{considering realized sd}}} \\
        \midrule
        Week   & 0.5789 & 0.5594 & 0.5608 & 0.5843 & 0.6023 & 0.5820 & 0.5569 & 0.5408 & 0.5998 \\
        Month   & 0.6250 & 0.6100 & 0.5839 & 0.6207 & 0.6356 & 0.6466 & 0.5870 & 0.5869 & 0.6407 \\
        Quarter  & 0.6379 & 0.6098 & 0.5843 & 0.6303 & 0.6475 & 0.6737 & 0.5830 & 0.5940 & 0.6617 \\
        Semester  & 0.6437 & 0.6274 & 0.5923 & 0.6397 & 0.6625 & 0.7026 & 0.5943 & 0.6170 & 0.6707 \\
        \midrule
        \multicolumn{10}{c}{\bf{\textit{rel}MSE \textit{as in \cite{Yu2022}}}} \\
        \midrule
        Week    & 0.5789 & 0.5594 & 0.5608 & 0.5843 & 0.6023 & 0.5820 & 0.5569 & 0.5408 & 0.5998 \\
        Month   & 0.6077 & 0.5957 & 0.5769 & 0.6087 & 0.6218 & 0.6216 & 0.5776 & 0.5702 & 0.6256 \\
        Quarter  & 0.6283 & 0.6092 & 0.5839 & 0.6218 & 0.6369 & 0.6533 & 0.5853 & 0.5864 & 0.6475 \\
        Semester  & 0.6364 & 0.6171 & 0.5876 & 0.6321 & 0.6501 & 0.6757 & 0.5892 & 0.6012 & 0.6579 \\
        \bottomrule
    \end{tabular}
    \caption{forecast accuracy by company using three alternative error measurements. Training dataset: AEP time series, dataset B, 50:50 training to test sample, 26 steps-ahead option selected, data standardized along the t-dimension. \textit{Case 2} shown only.}
    \label{tab:appendix_1}
\end{table}


==> images_and_tables/appendix_2.txt <==
\begin{table}[h!]
    \centering
    \small
    \begin{tabular}{lcccccccc}
        \toprule
        \textbf{Week Ahead} & AEP & COMED & DAYTON & DEOK & DOM & DUQ & FE & PJMW \\
        \midrule
        \multicolumn{9}{c}{\textbf{$\boldsymbol{PE_2}$ method}} \\
        \midrule
        Week  & \bf{0.5800} & 0.5932 & \bf{0.5666} & 0.5984 & 0.6181 & 0.6169 & 0.5658 & \bf{0.6008} \\
        Month & \bf{0.6138} & \bf{0.6189} & \bf{0.5882} & 0.6313 & 0.6580 & 0.6566 & \bf{0.5921} & 0.6265 \\
        Quarter & \bf{0.6139} & \bf{0.6060} & 0.5756 & 0.6288 & 0.6543 & 0.6544 & 0.5761 & 0.6335 \\
        Semester & \bf{0.6220} & 0.6281 & 0.5863 & 0.6438 & 0.6721 & 0.6719 & 0.5913 & 0.6408 \\
        \bottomrule
    \end{tabular}
    \caption{predictive performances using the $\boldsymbol{PE_2}$ method and removing PJMW from the dataset. Training dataset: dataset B, 50:50 training to test sample, 26 steps-ahead option selected, data standardized along the t-dimension.}
    \label{tab:appendix_2}
\end{table}


==> images_and_tables/eig_ratio.txt <==
\begin{table}[h!]
\centering
\small
\begin{tabular}{lccccc}
\toprule
& eig. 1/eig. 2 & eig.2/eig. 3 & eig. 3/eig. 4 & eig. 4/eig. 5 & eig. 5/eig. 6 \\
\midrule

AEP (rows)   & $\boldsymbol{279.852}$ & $\textit{12.222}$ & 1.222 & 3.458 & 3.484 \\ 
AEP (columns) & $\boldsymbol{693.351}$ & 1.744  & 2.497 & 1.888 & 2.237 \\


COMED (rows)   & $\boldsymbol{383.335}$  & $\textit{4.455}$ & 1.730 & 3.405 &  3.483 \\
COMED (columns) & $\boldsymbol{572.617}$ &  1.559 &  2.448 &  2.262 &   1.394 \\

DAYTON (rows)   & $\boldsymbol{278.792}$ &  $\textit{7.952}$ &  1.510 &  2.925   &3.567 \\
DAYON (columns) & $\boldsymbol{547.383}$ &  1.595 &  2.540 & 2.103  & 2.011 \\

DEOK (rows)   & $\boldsymbol{262.029}$ &  $\textit{9.566}$ &  1.211 &  3.408   & 3.067 \\
DEOK (columns) & $\boldsymbol{519.832}$ &  1.585  & 2.809 &  1.915 &  2.195 \\

DOM (rows)  & $\boldsymbol{131.445}$ & $\textit{15.724}$ &   1.361 &  2.495 &  3.597 \\
DOM (columns) & $\boldsymbol{325.735}$ &  2.033  & 1.698 &  1.812 &  2.312
 \\


\bottomrule
\end{tabular}
\caption{consecutive eigenvalue ratio test for the number of factors. The maximum number of row and column factors admissible is 5. Dataset B. All results refer to the first iteration. The numbers in bold are the highest ratios per row, while the numbers in \textit{italics} are other notable ratios. Only the first 5 companies out of 9 are reported (same pattern for the others).}
\label{tab:eig_ratio}
\end{table}

==> images_and_tables/in_sample_MSE_MFM.txt <==
\begin{table}[h!]
    \centering
    \small
     \begin{tabular}{lccccccccc}
        \toprule
        & AEP & COMED & DAYTON & DEOK & DOM & DUQ & FE & PJME & PJMW \\
        \midrule
        \multicolumn{10}{l}{\textit{2 factors}} \\
        MSE & 964.60 & 843.40 & 146.70 & 234.11 & 1052.11 & 114.65 & 508.67 & 2397.18 & 405.72 \\
        \textit{rel}MSE & 0.3826 & 0.3833 & 0.3877 & 0.3942 & 0.4288 & 0.3821 & 0.3890 & 0.3751 & 0.3942 \\
        \midrule
        \multicolumn{10}{l}{\textit{1 factor}} \\
        MSE & 1284.24 & 970.40 & 182.57 & 288.40 & 1386.91 & 131.52 & 613.92 & 2946.53 & 515.05 \\
        \textit{rel}MSE & 0.5094 & 0.4411 & 0.4825 & 0.4856 & 0.5653 & 0.4384 & 0.4695 & 0.4611 & 0.5004 \\
        \bottomrule
    \end{tabular}
    \caption{in-sample goodness-of-fit measures. Training dataset: AEP time series, dataset B, 50:50 training to test sample, 5 steps-ahead option selected, data standardized along the t-dimension.}
    \label{tab:in_sample_MSE_MFM}
\end{table}

==> images_and_tables/in_sample_MSE_TFM.txt <==
\begin{table}[h!]
    \centering
    \small
    \begin{tabular}{lccccccccc}
        \toprule
        & AEP & COMED & DAYTON & DEOK & DOM & DUQ & FE & PJME & PJMW \\
        \midrule
        $IE$   & 0.4319 & 0.4520 & 0.4085 & 0.4284 & 0.4796 & 0.4369 & 0.4091 & 0.4142 & 0.4951 \\
        $iPE$  & 0.4307 & 0.4505 & 0.4082 & 0.4281 & 0.4766 & 0.4366 & 0.4079 & 0.4117 & 0.4940 \\
        $PE_2$ & 0.4340 & 0.4500 & 0.4087 & 0.4278 & 0.4770 & 0.4362 & 0.4084 & 0.4124 & 0.4958 \\
        \bottomrule
    \end{tabular}
    \caption{in-sample goodness-of-fit measures based on \textit{rel}MSE and evaluated through a time series Tensor Factor Model(TFM). $IE$: initial estimator. $iPE$: iterative projection estimation (iterative version of $PE$ algorithm introduced in Chapter 2). $PE_2$: iterative projection obtained with the alternative specification of initial matrices. Training dataset: dataset B, 50:50 training to test sample, 5 steps-ahead option selected, data standardized along the t-dimension.}
    \label{tab:in_sample_MSE_TFM}
\end{table}


==> images_and_tables/out_of_sample_MSE_FTS.txt <==
\begin{table}[h!]
    \centering
    \small
    \begin{tabular}{lccccccccc}
        \toprule
        \textbf{Week Ahead} & AEP & COMED & DAYTON & DEOK & DOM & DUQ & FE & PJME & PJMW \\
        \midrule
        \multicolumn{10}{c}{\textbf{FTS (Functional Time Series approach)}} \\
        \midrule
        Week    & 0.6331 & 0.6419 & 0.6388 & 0.6616 & 0.6966 & 0.6397 & 0.6379 & 0.6294 & 0.6497 \\
        Month   & 0.7179 & 0.7411 & 0.7003 & 0.7543 & 0.7959 & 0.7531 & 0.7114 & 0.7234 & 0.7305 \\
        Quarter & 0.8158 & 0.8038 & 0.7652 & 0.8389 & 0.8785 & 0.9364 & 0.7690 & 0.7993 & 0.8142 \\
        Semester & 0.8166 & 0.8025 & 0.7652 & 0.8439 & 0.8852 & 0.8554 & 0.7766 & 0.7972 & 0.8059 \\
        \bottomrule
    \end{tabular}
    \caption{FTS forecast results. Training dataset: dataset B, 50:50 training to test sample, 26 steps-ahead option selected. R package \textit{ftsa}.}
    \label{tab:out_of_sample_MSE_FTS}
\end{table}


==> images_and_tables/out_of_sample_MSE_MFM.txt <==
\begin{table}[h!]
    \centering
    \small
    \begin{tabular}{lccccccccc}
        \toprule
        Time Ahead & AEP & COMED & DAYTON & DEOK & DOM & DUQ & FE & PJME & PJMW \\
        \midrule
        \multicolumn{10}{l}{\bf{\textit{Case 2}}} \\
        Week  & 0.5690 & 0.5739 & 0.5679 & 0.6009 & 0.6201 & 0.5955 & 0.5660 & 0.5538 & 0.5878 \\
        Month  & 0.6138 & 0.6232 & 0.5889 & 0.6352 & 0.6524 & 0.6579 & 0.5947 & 0.5982 & 0.6287 \\
        Quarter & 0.6163 & 0.6138 & 0.5783 & 0.6359 & 0.6477 & 0.6662 & 0.5790 & 0.5899 & 0.6391 \\
        Semester & 0.6225 & 0.6340 & 0.5871 & 0.6499 & 0.6633 & 0.6817 & 0.5922 & 0.6050 & 0.6443 \\
        \midrule
        \multicolumn{10}{l}{\bf{\textit{Case 1}}} \\
        Week  & 0.6465 & 0.6205 & 0.6232 & 0.6597 & 0.7055 & 0.6339 & 0.6141 & 0.6078 & 0.6530 \\
        Month  & 0.6898 & 0.6784 & 0.6471 & 0.7016 & 0.7423 & 0.7083 & 0.6467 & 0.6608 & 0.6941 \\
        Quarter  & 0.7043 & 0.6855 & 0.6500 & 0.7153 & 0.7490 & 0.7279 & 0.6447 & 0.6651 & 0.7137 \\
        Semester & 0.7095 & 0.7030 & 0.6580 & 0.7272 & 0.7582 & 0.7410 & 0.6567 & 0.6726 & 0.7147 \\
        \bottomrule
    \end{tabular}
    \caption{forecast accuracy by company using \textit{relMSE}. Training dataset: AEP time series, dataset B, 50:50 training to test sample, 26 steps-ahead option selected, data standardized along the t-dimension. \textit{Case 1} and \textit{Case 2} reported. The prediction accuracy is evaluated at the future point in time indicated, without averaging with earlier horizons as in \cite{Yu2022}. The denominator is an average of the in-sample standard deviations of all the training sets.}
    \label{tab:out_of_sample_MSE_MFM}
\end{table}


==> images_and_tables/out_of_sample_MSE_MFM_extensions.txt <==
\begin{table}[h!]
    \centering 
    \small
    \begin{tabular}{lccccccccc}
        \toprule
        Time Ahead & AEP & COMED & DAYTON & DEOK & DOM & DUQ & FE & PJME & PJMW \\
        \midrule
        \multicolumn{10}{l}{\bf{\textit{Mean Model}}} \\
        Week  & 0.6092 & 0.6191 & 0.5850 & 0.6277 & 0.6386 & 0.6578 & 0.5911 & 0.5873 & 0.6223 \\
        Month  & 0.6178 & 0.6241 & 0.5891 & 0.6353 & 0.6526 & 0.6679 & 0.5957 & 0.6005 & 0.6337 \\
        Quarter & 0.6169 & 0.6138 & 0.5785 & 0.6361 & 0.6480 & 0.6664 & 0.5794 & 0.5902 & 0.6400 \\
        Semester & 0.6232 & 0.6343 & 0.5873 & 0.6500 & 0.6636 & \bf{0.6816} & 0.5926 & 0.6054 & 0.6451 \\
        \midrule
        \multicolumn{10}{l}{\bf{\textit{Best ARMA (AIC)}}} \\
        Week  & 0.5767 & 0.5768 & 0.5754 & 0.6028 & 0.6227 & \bf{0.5916} & 0.5694 & 0.5556 & 0.5937 \\
        Month  & 0.6163 & 0.6261 & 0.5918 & 0.6438 & \bf{0.6521} & \bf{0.6544} & 0.5963 & \bf{0.5944} & 0.6430 \\
        Quarter & \bf{0.6066} & 0.6220 & \bf{0.5780} & 0.6375 & 0.6481 & 0.6753 & \bf{0.5774} & \bf{0.5886} & \bf{0.6319} \\
        Semester & \bf{0.6210} & 0.6405 & 0.5878 & 0.6536 & 0.6645 & 0.6841 & \bf{0.5914} & \bf{0.6043} & 0.6455 \\
        \midrule
        \multicolumn{10}{l}{\bf{\textit{Best VAR (AIC)}}} \\
        Week  & 0.5869 & 0.5754 & 0.5852 & 0.6240 & 0.6282 & 0.6003 & 0.5780 & 0.5619 & 0.5985 \\
        Month  & 0.6153 & \bf{0.6231} & 0.5930 & 0.6454 & 0.6546 & \bf{0.6456} & 0.6041 & \bf{0.5967} & 0.6427 \\
        Quarter & \bf{0.6070} & \bf{0.6124} & \bf{0.5781} & \bf{0.6347} & 0.6477 & \bf{0.6440} & \bf{0.5752} & \bf{0.5862} & \bf{0.6311} \\
        Semester & \bf{0.6212} & \bf{0.6339} & 0.5871 & 0.6506 & \bf{0.6632} & \bf{0.6796} & 0.5928 & 0.6050 & 0.6465 \\
        \bottomrule
    \end{tabular}
    \caption{forecast accuracy in \textit{rel}MSE with Mean Model, Best ARMA (AIC), and Best VAR (AIC) specifications. The prediction accuracy is evaluated as in \hyperref[tab:out_of_sample_MSE_MFM]{Table~\ref{tab:out_of_sample_MSE_MFM}}. The value is in bold if it is strictly smaller than the corresponding one in the benchmark \textit{Case 2} from \hyperref[tab:out_of_sample_MSE_MFM]{Table~\ref{tab:out_of_sample_MSE_MFM}}. Training dataset: AEP time series, dataset B, 50:50 training to test sample, 26 steps-ahead option selected, data standardized along the t-dimension.}
    \label{tab:out_of_sample_MSE_MFM_extensions}
\end{table}



==> images_and_tables/out_of_sample_MSE_TFM.txt <==
\begin{table}[h!]
    \centering
    \small
    \begin{tabular}{lccccccccc}
        \toprule
        \textbf{Week Ahead} & AEP & COMED & DAYTON & DEOK & DOM & DUQ & FE & PJME & PJMW \\
        \midrule
        \multicolumn{10}{c}{\textbf{iPE method}} \\
        \midrule


        Week  & 0.5824 & 0.5927 & 0.5676 & 0.5977 & 0.6179 & 0.6157 & 0.5662 & 0.5581 & 0.6011 \\
        Month & 0.6178 & \bf{0.6187} & 0.5890 & 0.6312 & 0.6579 & \bf{0.6554} & 0.5924 & 0.5990 & 0.6262 \\
        Quarter & 0.6168 & \bf{0.6052} & 0.5762 & 0.6288 & 0.6541 & \bf{0.6537} & 0.5759 & 0.5915 & 0.6327 \\
        Semester & 0.6250 & \bf{0.6279} & 0.5870 & 0.6439 & 0.6712 & \bf{0.6701} & 0.5913 & 0.6089 & 0.6392 \\
        \midrule
        \multicolumn{10}{c}{\textbf{$\boldsymbol{PE_2}$ method}} \\
        \midrule


        Week  & 0.5803 & 0.5929 & \bf{0.5668} & \bf{0.5971} & \bf{0.6173} & 0.6152 & \bf{0.5658} & 0.5576 & 0.6009 \\
        Month & 0.6148 & 0.6191 & \bf{0.5883} & \bf{0.6310} & 0.6578 & 0.6563 & \bf{0.5923} & \bf{0.5981} & \bf{0.6257} \\
        Quarter & \bf{0.6141} & 0.6059 & \bf{0.5754} & \bf{0.6283} & 0.6537 & 0.6539 & \bf{0.5758} & 0.5906 & \bf{0.6322} \\
        Semester & \bf{0.6222} & 0.6281 & \bf{0.5862} & \bf{0.6435} & 0.6715 & 0.6716 & \bf{0.5910} & 0.6073 & \bf{0.6388} \\
        \midrule
        \multicolumn{10}{c}{\textbf{Matrix Factor Model (MFM)}} \\
        \midrule


        Week  & \bf{0.5690} & \bf{0.5739} & 0.5679 & 0.6009 & 0.6201 & \bf{0.5955} & 0.5660 & \bf{0.5538} & \bf{0.5878} \\
        Month & \bf{0.6138} & 0.6232 & 0.5889 & 0.6352 & \bf{0.6524} & 0.6579 & 0.5947 & 0.5982 & 0.6287 \\
        Quarter & 0.6163 & 0.6138 & 0.5783 & 0.6359 & \bf{0.6477} & 0.6662 & 0.5790 & \bf{0.5899} & 0.6391 \\
        Semester & 0.6225 & 0.6340 & 0.5871 & 0.6499 & \bf{0.6633} & 0.6817 & 0.5922 & \bf{0.6050} & 0.6443 \\
        \bottomrule
    \end{tabular}
    \caption{comparing MFMs ($iPE$ and $PE_2$ algorithms) with VFM based on predictive performances. Training dataset: dataset B, 50:50 training to test sample, 26 steps-ahead option selected, data standardized along the t-dimension.}
    \label{tab:out_of_sample_MSE_TFM}
\end{table}



==> images_and_tables/out_of_sample_MSE_VFM.txt <==
\begin{table}[h!]
    \centering
    \small
    \begin{tabular}{lccccccccc}
        \toprule
        \textbf{Week Ahead} & AEP & COMED & DAYTON & DEOK & DOM & DUQ & FE & PJME & PJMW \\
        \midrule
        \multicolumn{10}{c}{\textbf{VFM (Vector Factor Model)}} \\
        \midrule
        Week    & \bf{0.5748} & 0.6222 & 0.5673 & 0.6194 & 0.6223 & 0.6347 & 0.5696 & 0.5671 & 0.6139 \\
        Month   & 0.6210 & 0.6813 & \bf{0.5861} & 0.6567 & \bf{0.6551} & 0.7094 & 0.5961 & 0.6089 & 0.6642 \\
        Quarter & 0.6237 & 0.6872 & \bf{0.5730} & 0.6588 & \bf{0.6501} & 0.7276 & 0.5767 & 0.5922 & 0.6791 \\
        Semester & 0.6291 & 0.7045 & \bf{0.5832} & 0.6699 & \bf{0.6658} & 0.7407 & \bf{0.5907} & 0.6087 & 0.6700 \\
        \midrule
        \multicolumn{10}{c}{\textbf{$\boldsymbol{PE_2}$ method (TFM)}} \\
        \midrule
        Week  & 0.5803 & \bf{0.5929} & \bf{0.5668} & \bf{0.5971} & \bf{0.6173} & \bf{0.6152} & \bf{0.5658} & \bf{0.5576} & \bf{0.6009} \\
        Month & \bf{0.6148} & \bf{0.6191} & 0.5883 & \bf{0.6310} & 0.6578 & \bf{0.6563} & \bf{0.5923} & \bf{0.5981} & \bf{0.6257} \\
        Quarter & \bf{0.6141} & \bf{0.6059} & 0.5754 & \bf{0.6283} & 0.6537 & \bf{0.6539} & \bf{0.5758} & \bf{0.5906} & \bf{0.6322} \\
        Semester & \bf{0.6222} & \bf{0.6281} & 0.5862 & \bf{0.6435} & 0.6715 & \bf{0.6716} & 0.5910 & \bf{0.6073} & \bf{0.6388} \\
        \bottomrule
    \end{tabular}
    \caption{comparison of $PE_2$ TFM and VFM methods. The lowest value for each week is highlighted. Training dataset: dataset B, 50:50 training to test sample, 26 steps-ahead option selected, data standardized along the t-dimension.}
    \label{tab:out_of_sample_MSE_VFM}
\end{table}


==> images_and_tables/out_of_sample_dataset_A.txt <==
\begin{table}[h!]
    \centering
    \small
    \begin{tabular}{lcccccc}
        \toprule
        \textbf{Week Ahead} & AEP & DAYTON & DOM & DUQ & PJME & PJMW \\
        \midrule
        \multicolumn{7}{c}{\textbf{Matrix Factor Model (MFM)}} \\
        \midrule
        1  & \bf{0.5621} & \bf{0.5427} & \bf{0.6063} & \bf{0.5647} & \bf{0.5229} & \bf{0.5969} \\
        4  & \bf{0.6191} & \bf{0.5657} & \bf{0.6283} & \bf{0.6210} & \bf{0.5603} & \bf{0.6512} \\
        13 & 0.6381 & 0.5652 & \bf{0.6260} & 0.6406 & \bf{0.5599} & 0.6791 \\
        26 & 0.6407 & 0.5682 & \bf{0.6317} & 0.6460 & \bf{0.5667} & 0.6720 \\
        \midrule
        \multicolumn{7}{c}{\textbf{Tensor Factor Model (\textit{PE\_2})}} \\
        \midrule
        1  & 0.5973 & 0.5483 & 0.6123 & 0.6000 & 0.5363 & 0.6385 \\
        4  & 0.6283 & 0.5633 & 0.6331 & 0.6287 & 0.5676 & 0.6615 \\
        13 & \bf{0.6335} & \bf{0.5622} & 0.6300 & \bf{0.6332} & 0.5641 & \bf{0.6711} \\
        26 & \bf{0.6359} & \bf{0.5649} & 0.6354 & \bf{0.6386} & 0.5720 & \bf{0.6648} \\
        \midrule
        \multicolumn{7}{c}{\textbf{Vector Factor Model (VFM)}} \\
        \midrule
        1  & 0.5642 & 0.5442 & 0.6070 & 0.6069 & 0.5452 & 0.5995 \\
        4  & 0.6227 & 0.5665 & 0.6295 & 0.6707 & 0.5885 & 0.6581 \\
        13 & 0.6461 & 0.5665 & 0.6274 & 0.6902 & 0.5831 & 0.6941 \\
        26 & 0.6473 & 0.5683 & 0.6335 & 0.6900 & 0.5779 & 0.6855 \\
        \bottomrule
    \end{tabular}
    \caption{comparing MFM, TFM, and VFM forecasting abilities based on the same benchmark \textit{rel}MSE. Dataset A. Training dataset: 50:50 training to test sample, 26 steps-ahead option selected, data standardized along the t-dimension.}
    \label{tab:out_of_sample_dataset_A}
\end{table}


==> images_and_tables/out_of_sample_dataset_C.txt <==
\begin{table}[h!]
    \centering
    \small
    \begin{tabular}{lcccccccccc}
        \toprule
        \ & AEP & COMED & DAYTON & DEOK & DOM & DUQ & EKPC & FE & PJME & PJMW \\
        \midrule
        \multicolumn{11}{c}{\textbf{Matrix Factor Model (MFM)}} \\
        \midrule
        1  & \bf{0.5970} & \bf{0.5799} & 0.5831 & \bf{0.6121} & 0.6556 & \bf{0.5779} & \bf{0.7544} & \bf{0.5660} & \bf{0.5755} & \bf{0.6248} \\
        4  & 0.6256 & \bf{0.6283} & 0.6025 & 0.6454 & \bf{0.6777} & \bf{0.6365} & \bf{0.7758} & 0.5922 & 0.6143 & 0.6679 \\
        13 & 0.6181 & 0.6259 & 0.5919 & 0.6418 & \bf{0.6505} & 0.6295 & \bf{0.7646} & 0.5845 & \bf{0.5968} & 0.6705 \\
        26 & 0.6205 & 0.6698 & 0.6119 & 0.6698 & \bf{0.6693} & 0.6399 & \bf{0.7526} & 0.6126 & \bf{0.6185} & 0.6570 \\
        \midrule
        \multicolumn{11}{c}{\textbf{Tensor Factor Model (\textit{PE\_2})}} \\
        \midrule
        1  & 0.5977 & 0.6163 & \bf{0.5820} & 0.6139 & \bf{0.6514} & 0.6052 & 0.7685 & 0.5697 & 0.5768 & 0.6388 \\
        4  & \bf{0.6205} & 0.6363 & \bf{0.5979} & \bf{0.6445} & 0.6846 & 0.6415 & 0.7862 & \bf{0.5874} & \bf{0.6129} & \bf{0.6587} \\
        13 & \bf{0.6118} & \bf{0.6238} & \bf{0.5877} & \bf{0.6362} & 0.6626 & \bf{0.6186} & 0.7713 & \bf{0.5800} & 0.5985 & \bf{0.6556} \\
        26 & \bf{0.6134} & \bf{0.6608} & \bf{0.6079} & \bf{0.6667} & 0.6843 & \bf{0.6342} & 0.7668 & \bf{0.6046} & 0.6189 & \bf{0.6432} \\
        \midrule
        \multicolumn{11}{c}{\textbf{Vector Factor Model (VFM)}} \\
        \midrule
        1  & 0.5979 & 0.6390 & 0.5918 & 0.6578 & 0.6599 & 0.6286 & 0.7806 & 0.5869 & 0.6080 & 0.6489 \\
        4  & 0.6257 & 0.7061 & 0.6089 & 0.6962 & 0.6847 & 0.7071 & 0.8233 & 0.6110 & 0.6469 & 0.7057 \\
        13 & 0.6180 & 0.7002 & 0.6105 & 0.6936 & 0.6582 & 0.6978 & 0.8207 & 0.6070 & 0.6468 & 0.7187 \\
        26 & 0.6242 & 0.7255 & 0.6153 & 0.7064 & 0.6744 & 0.6919 & 0.7910 & 0.6229 & 0.6405 & 0.6929 \\
        \bottomrule
    \end{tabular}
    \caption{Predictive performances for MFM, TFM ($PE_2$), and VFM on Dataset C. Training dataset: 50:50 training to test sample, 26 steps-ahead option selected, data standardized along the t-dimension.}
    \label{tab:out_of_sample_dataset_C}
\end{table}

